Variance-Dependent Regret Lower Bounds for Contextual Bandits

Variance-dependent regret bounds for linear contextual bandits, which improve upon the classical $\tilde{O}(d\sqrt{K})$ regret bound to $\tilde{O}(d\sqrt{\sum_{k=1}^K\sigma_k^2})$, where $d$ is the context dimension, $K$ is the number of rounds, and $\sigma^2_k$ is the noise variance in round $k$, has been widely studied in recent years. However, most existing works focus on the regret upper bounds instead of lower bounds. To our knowledge, the only lower bound is from Jia et al. (2024), which proved that for any eluder dimension $d_{\textbf{elu}}$ and total variance budget $\Lambda$, there exists an instance with $\sum_{k=1}^K\sigma_k^2\leq \Lambda$ for which any algorithm incurs a variance-dependent lower bound of $\Omega(\sqrt{d_{\textbf{elu}}\Lambda})$. However, this lower bound has a $\sqrt{d}$ gap with existing upper bounds. Moreover, it only considers a fixed total variance budget $\Lambda$ and does not apply to a general variance sequence $\{\sigma_1^2,\ldots,\sigma_K^2\}$. In this paper, to overcome the limitations of Jia et al. (2024), we consider the general variance sequence under two settings. For a prefixed sequence, where the entire variance sequence is revealed to the learner at the beginning of the learning process, we establish a variance-dependent lower bound of $\Omega(d \sqrt{\sum_{k=1}^K\sigma_k^2 }/\log K)$ for linear contextual bandits. For an adaptive sequence, where an adversary can generate the variance $\sigma_k^2$ in each round $k$ based on historical observations, we show that when the adversary must generate $\sigma_k^2$ before observing the decision set $\mathcal{D}_k$, a similar lower bound of $\Omega(d\sqrt{ \sum_{k=1}^K\sigma_k^2} /\log^6(dK))$ holds. In both settings, our results match the upper bounds of the SAVE algorithm (Zhao et al., 2023) up to logarithmic factors.

==> comment.txt <==
1. May be we can modify the d', and derive result in the region: total variance is smaller than d^2

2. Some remark explain rough algorithm, maybe we can use it as theorem

3. high probablity is necssary, else we can divide the time zone to serveral period, each period correspongding to a try and once successful then quit


\subsection{Proof Sketch of Theorem \ref{fix-lower}}\label{sec:proof-sketch-1}
In this section, we provide the proof sketch of Theorem \ref{fix-lower}, which consists of several key steps.

The foundation of our proof relies on dividing the $K$ rounds into $L$ groups where $L = \lceil \log_2 K \rceil + 1$. The rounds are grouped according to their magnitude of variance, with group $\cK_0$ containing rounds where $\sigma_k \leq 1/K$, and groups $\cK_i$ containing rounds where the variance falls in the range $(2^{i-1}/K, 2^i/K]$ for $i=1,\ldots,L-1$.

Based on this grouping, we construct independent bandit instances for each group. For groups $i \geq 1$, we create instance $\cM_i$ with fixed variance threshold $\sigma(i) = 2^{i-1}/K$ and dimension $d_i = d/L$. These instances are constructed based on a hypercube action set $\{-1,1\}^{d_i}$ and scaled Bernoulli rewards, each providing a lower bound of $\tilde \Omega(d_i\sqrt{\sigma^2(i)|\cK_i|})$ on the expected regret (details can be found in Lemma \ref{lemma:fixed}). For group $\cK_0$, we take a different approach by constructing a simple $d/L$-armed bandit where one random arm gives reward 1 and others give 0.

After constructing these sub-instances, we now combine them into a single linear bandit problem. For each round $k$ in group $\cK_i$, the learner faces a decision set $\cD_i$ derived from instance $\cM_i$. In detail, we augment actions from $\cM_i$ by padding them with zeros in the dimensions reserved for other groups, and each action in the decision set takes the form $(\mathbf{0}_{d_0},...,\mathbf{0}_{d_{i-1}},\xb,\mathbf{0}_{d_{i+1}},...,\mathbf{0}_{d_{L-1}})$, where $\xb$ is an action from instance $\cM_i$ and $\mathbf{0}_{d_j}$ represents a zero vector of dimension $d_j$. This construction ensures that actions in each group only affect rewards through their corresponding instance parameters.

Through this orthogonal construction, the total regret naturally decomposes into the sum of regrets from each group. By combining the lower bounds from all groups, we obtain the final lower bound of $\Omega(d\sqrt{\sum_{k=1}^K \sigma_k^2})$, which matches the upper bound up to logarithmic factors.
\begin{remark}[ Contextual Linear Bandits vs. Stochastic Linear Bandits]~
In the proof of Theorem \ref{fix-lower}, we heavily rely on assigning different decision sets to rounds in the contextual bandit environment. This approach, however, does not extend to stochastic linear bandit problems, where all rounds share the same decision set. To see this limitation, consider any prefixed variance sequence with $\sigma_1=\cdots=\sigma_{d}=0$. In this case, the learner can select spanning vectors from the decision set in the first $d$ rounds. Since these rounds have zero variance, the learner learns the exact rewards for all actions in the decision set and incurs no regret in subsequent rounds, regardless of the values of $\sigma_{d+1},\ldots,\sigma_{K}$. Consequently, it is impossible to establish a lower bound of $\tilde \Omega(d\sqrt{\sum_{k=1}^K \sigma_k^2})$ in this setting.
\end{remark}

\section{Variance-Dependent Lower Bounds with Adaptive Variance Sequence}\label{sec:var}
In the previous section, we focused on the setting where the variance sequence is prefixed and revealed to the learner at the beginning of the learning process. In this section, we extend our analysis to the setting where the variance sequence can be adaptive based on historical observations, with the learner receiving the adaptive variance at the beginning of each round.



